GiVA: Gradient-Informed Bases for Vector-Based Adaptation

As model sizes continue to grow, parameter-efficient fine-tuning has emerged as a powerful alternative to full fine-tuning. While LoRA is widely adopted among these methods, recent research has explored vector-based adaptation methods due to their extreme parameter efficiency. However, these methods typically require substantially higher ranks than LoRA to match its performance, leading to increased training costs. This work introduces GiVA, a gradient-based initialization strategy for vector-based adaptation. It achieves training times comparable to LoRA and maintains the extreme parameter efficiency of vector-based adaptation. We evaluate GiVA across diverse benchmarks, including natural language understanding, natural language generation, and image classification. Experiments show that our approach consistently outperforms or achieves performance competitive with existing vector-based adaptation methods and LoRA while reducing rank requirements by a factor of eight ($8\times$).

==> svg-inkscape/grad_perf_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'grad_perf_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{grad_perf_svg-tex.pdf}}%
    \put(0.16471429,0.07){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.39117143,0.07){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0.61762857,0.07){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}64\end{tabular}}}}%
    \put(0.84408571,0.07){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}512\end{tabular}}}}%
    \put(0.91957143,0.07){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1024\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{grad_perf_svg-tex.pdf}}%
    \put(0.09857143,0.10285714){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0.09857143,0.17374286){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55\end{tabular}}}}%
    \put(0.09857143,0.24464286){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.09857143,0.31552857){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}65\end{tabular}}}}%
    \put(0.09857143,0.38642857){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}70\end{tabular}}}}%
    \put(0.09857143,0.45731429){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}75\end{tabular}}}}%
    \put(0.09857143,0.52821429){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}80\end{tabular}}}}%
    \put(0.09857143,0.5991){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}85\end{tabular}}}}%
    \put(0.09857143,0.67){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}90\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{grad_perf_svg-tex.pdf}}%
    \put(0.26285714,0.64667143){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Qwen2-0.5B-Instruct\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{grad_perf_svg-tex.pdf}}%
    \put(0.62213728,0.64667143){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Phi3-Mini\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{grad_perf_svg-tex.pdf}}%
    \put(0.81682478,0.64667143){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}OLMo2-7B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{grad_perf_svg-tex.pdf}}%
    \put(0.54214286,0.01814287){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\gradperfxtitle{}\end{tabular}}}}%
    \put(0.03142913,0.39642857){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\gradperfytitle{}\end{tabular}}}}}%
  \end{picture}%
\endgroup%

